Regularizing Model Complexity and Label Structure for Multi-Label Text Classification

Multi-label text classification is a popular machine learning task where each document is assigned with multiple relevant labels. This task is challenging due to high dimensional features and correlated labels. Multi-label text classifiers need to be carefully regularized to prevent the severe over-fitting in the high dimensional space, and also need to take into account label dependencies in order to make accurate predictions under uncertainty. We demonstrate significant and practical improvement by carefully regularizing the model complexity during training phase, and also regularizing the label search space during prediction phase. Specifically, we regularize the classifier training using Elastic-net (L1+L2) penalty for reducing model complexity/size, and employ early stopping to prevent overfitting. At prediction time, we apply support inference to restrict the search space to label sets encountered in the training set, and F-optimizer GFM to make optimal predictions for the F1 metric. We show that although support inference only provides density estimations on existing label combinations, when combined with GFM predictor, the algorithm can output unseen label combinations. Taken collectively, our experiments show state of the art results on many benchmark datasets. Beyond performance and practical contributions, we make some interesting observations. Contrary to the prior belief, which deems support inference as purely an approximate inference procedure, we show that support inference acts as a strong regularizer on the label prediction structure. It allows the classifier to take into account label dependencies during prediction even if the classifiers had not modeled any label dependencies during training.

==> results/BR/bibtex_PluginF1_BR.txt <==
logPenalty\l1ratio	0.0	0.1	0.2	0.3	0.4	0.5	0.6	0.7	0.8	0.9	1.0	
0	0.2633	0.2108	0.2114	0.2099	0.2104	0.2118	0.2111	0.2089	0.2118	0.2108	0.2101	
-1	0.2730	0.2632	0.2634	0.2683	0.2636	0.2325	0.2263	0.2215	0.2143	0.2121	0.2111	
-2	0.3133	0.2902	0.2847	0.2823	0.2785	0.2752	0.2707	0.2699	0.2652	0.2641	0.2610	
-3	0.3799	0.3887	0.3768	0.3710	0.3685	0.3636	0.3638	0.3585	0.3588	0.3573	0.3565	
-4	0.3975	0.4096	0.4149	0.4167	0.4200	0.4221	0.4239	0.4277	0.4254	0.4242	0.4267	
-5	0.4022	0.4080	0.4145	0.4163	0.4169	0.4167	0.4180	0.4179	0.4190	0.4160	0.4158	
-6	0.3972	0.4036	0.4074	0.4099	0.4121	0.4096	0.4089	0.4069	0.4063	0.4047	0.4019	
-7	0.3743	0.3792	0.3833	0.3831	0.3860	0.3877	0.3876	0.3876	0.3846	0.3830	0.3812	
-8	0.3567	0.3586	0.3624	0.3644	0.3654	0.3651	0.3650	0.3637	0.3622	0.3599	0.3558	
-9	0.3469	0.3507	0.3509	0.3510	0.3502	0.3491	0.3491	0.3474	0.3442	0.3411	0.3398	


==> results/BR/bookmarks_PluginF1_BR.txt <==
logPenalty\l1ratio	0.0	0.1	0.2	0.3	0.4	0.5	0.6	0.7	0.8	0.9	1.0	
0	0.1880	0.1881	0.1889	0.1884	0.1882	0.1881	0.1886	0.1883	0.1883	0.1885	0.1885	
-1	0.1954	0.1373	0.1881	0.1888	0.1886	0.1882	0.1886	0.1889	0.1886	0.1887	0.1887	
-2	0.2187	0.1964	0.1917	0.1914	0.1921	0.1910	0.1907	0.1890	0.1899	0.1324	0.1334	
-3	0.2655	0.2434	0.2326	0.2281	0.2230	0.2203	0.2159	0.2150	0.2149	0.2124	0.2107	
-4	0.2862	0.2818	0.2773	0.2705	0.2657	0.2633	0.2630	0.2599	0.2579	0.2542	0.2501	
-5	0.2881	0.2894	0.2878	0.2881	0.2885	0.2881	0.2858	0.2857	0.2855	0.2849	0.2849	
-6	0.2870	0.2873	0.2872	0.2879	0.2872	0.2869	0.2880	0.2881	0.2881	0.2886	0.2883	
-7	0.2872	0.2873	0.2869	0.2871	0.2868	0.2872	0.2871	0.2867	0.2871	0.2870	0.2875	
-8	0.2866	0.2870	0.2871	0.2870	0.2867	0.2865	0.2868	0.2871	0.2868	0.2869	0.2868	
-9	0.2868	0.2865	0.2869	0.2866	0.2866	0.2869	0.2870	0.2868	0.2864	0.2867	0.2866	


==> results/BR/delicious_PluginF1_BR.txt <==
logPenalty\l1ratio	0.0	0.1	0.2	0.3	0.4	0.5	0.6	0.7	0.8	0.9	1.0	
0	0.3183	0.3187	0.3185	0.3182	0.3185	0.3186	0.3179	0.3180	0.3191	0.3185	0.3185	
-1	0.3230	0.3185	0.3184	0.3186	0.3186	0.3183	0.3182	0.3186	0.3184	0.3185	0.3185	
-2	0.3412	0.3312	0.3274	0.3251	0.3230	0.3224	0.3207	0.3204	0.3201	0.3196	0.3179	
-3	0.3596	0.3559	0.3537	0.3521	0.3488	0.3474	0.3456	0.3449	0.3438	0.3426	0.3418	
-4	0.3613	0.3606	0.3609	0.3612	0.3615	0.3610	0.3620	0.3610	0.3608	0.3610	0.3602	
-5	0.3557	0.3554	0.3560	0.3564	0.3577	0.3569	0.3564	0.3569	0.3570	0.3573	0.3579	
-6	0.3542	0.3543	0.3545	0.3540	0.3549	0.3550	0.3543	0.3548	0.3545	0.3556	0.3549	
-7	0.3548	0.3540	0.3537	0.3537	0.3541	0.3543	0.3543	0.3542	0.3543	0.3543	0.3540	
-8	0.3537	0.3535	0.3542	0.3540	0.3539	0.3535	0.3537	0.3537	0.3542	0.3537	0.3541	
-9	0.3539	0.3538	0.3544	0.3540	0.3541	0.3541	0.3536	0.3541	0.3543	0.3541	0.3540	


==> results/BR/enron_PluginF1_BR.txt <==
logPenalty\l1ratio	0.0	0.1	0.2	0.3	0.4	0.5	0.6	0.7	0.8	0.9	1.0	
0	0.5016	0.4400	0.4402	0.4396	0.4412	0.4396	0.4407	0.4430	0.4400	0.4411	0.4386	
-1	0.5482	0.5217	0.4663	0.4602	0.4510	0.4185	0.4210	0.4404	0.4410	0.4409	0.4413	
-2	0.5807	0.5538	0.5950	0.5890	0.5735	0.5771	0.5833	0.5850	0.5798	0.5623	0.5666	
-3	0.5584	0.5630	0.5669	0.5683	0.5698	0.5680	0.5693	0.5716	0.5744	0.5825	0.5820	
-4	0.5232	0.5343	0.5249	0.5271	0.5280	0.5283	0.5250	0.5314	0.5275	0.5300	0.5287	
-5	0.5083	0.5115	0.5073	0.5055	0.5018	0.4997	0.5039	0.5072	0.5066	0.5017	0.4999	
-6	0.4842	0.4836	0.4848	0.4860	0.4888	0.4873	0.4858	0.4860	0.4870	0.4856	0.4809	
-7	0.4666	0.4670	0.4685	0.4698	0.4688	0.4666	0.4648	0.4644	0.4637	0.4628	0.4628	
-8	0.4600	0.4614	0.4609	0.4599	0.4592	0.4605	0.4587	0.4576	0.4570	0.4572	0.4560	
-9	0.4583	0.4571	0.4572	0.4550	0.4523	0.4520	0.4521	0.4522	0.4503	0.4504	0.4475	


==> results/BR/medical_PluginF1_BR.txt <==
logPenalty\l1ratio	0.0	0.1	0.2	0.3	0.4	0.5	0.6	0.7	0.8	0.9	1.0	
0	0.5437	0.5392	0.5407	0.5400	0.5385	0.5452	0.5354	0.5309	0.5437	0.5377	0.5370	
-1	0.5490	0.5445	0.5520	0.5385	0.5370	0.5490	0.5475	0.5362	0.5430	0.5287	0.5543	
-2	0.6854	0.6656	0.6656	0.6716	0.6747	0.6807	0.6860	0.6896	0.6828	0.6747	0.6694	
-3	0.7548	0.7790	0.7843	0.7682	0.7780	0.7712	0.7763	0.7763	0.7808	0.7763	0.7806	
-4	0.7756	0.7869	0.7914	0.7922	0.7974	0.8020	0.8054	0.7983	0.8021	0.7985	0.8030	
-5	0.7801	0.7816	0.7846	0.7891	0.7937	0.7997	0.8071	0.8083	0.8060	0.8075	0.7956	
-6	0.7798	0.7843	0.7903	0.7873	0.7873	0.7949	0.7962	0.8026	0.8056	0.7992	0.7878	
-7	0.7744	0.7798	0.7843	0.7979	0.7919	0.7934	0.7947	0.7932	0.7977	0.8014	0.7916	
-8	0.7789	0.7903	0.7919	0.7934	0.7949	0.7934	0.7962	0.7902	0.7917	0.8014	0.7934	
-9	0.7804	0.7894	0.7888	0.7964	0.7919	0.7956	0.8023	0.8002	0.8014	0.8074	0.7976	


==> results/BR/meka_slashdot_PluginF1_BR.txt <==
logPenalty\l1ratio	0.0	0.1	0.2	0.3	0.4	0.5	0.6	0.7	0.8	0.9	1.0	
0	0.0119	0.0068	0.0075	0.0081	0.0079	0.0055	0.0062	0.0046	0.0057	0.0062	0.0053	
-1	0.0308	0.0092	0.0059	0.0077	0.0068	0.0044	0.0062	0.0076	0.0056	0.0059	0.0057	
-2	0.1884	0.1179	0.1002	0.0872	0.0835	0.0827	0.0787	0.0799	0.0750	0.0746	0.0734	
-3	0.4450	0.4423	0.4123	0.3993	0.3914	0.3864	0.3857	0.3825	0.3888	0.3913	0.3860	
-4	0.4785	0.4888	0.4908	0.5003	0.5021	0.5070	0.5105	0.5118	0.5085	0.5038	0.5044	
-5	0.4854	0.4870	0.4898	0.4956	0.4936	0.4980	0.5001	0.5107	0.5070	0.5054	0.5052	
-6	0.4910	0.4916	0.4926	0.4962	0.5034	0.4997	0.5001	0.5034	0.5022	0.5051	0.5030	
-7	0.4934	0.4934	0.4949	0.4973	0.5010	0.4994	0.4974	0.5000	0.4946	0.4971	0.4990	
-8	0.4910	0.4921	0.4945	0.4989	0.5010	0.5007	0.4996	0.5011	0.4961	0.4987	0.4999	
-9	0.4938	0.4912	0.4936	0.4963	0.5006	0.5021	0.4996	0.4983	0.5014	0.4989	0.4953	


==> results/BR/rcv1subset_topics_1_PluginF1_BR.txt <==
logPenalty\l1ratio	0.0	0.1	0.2	0.3	0.4	0.5	0.6	0.7	0.8	0.9	1.0	
0	0.3523	0.3518	0.3522	0.3520	0.3523	0.3530	0.3534	0.3532	0.3522	0.3523	0.3519	
-1	0.3553	0.3521	0.3522	0.3516	0.3509	0.3517	0.3526	0.3518	0.3530	0.3512	0.3516	
-2	0.3811	0.3556	0.3534	0.3519	0.3527	0.3522	0.3528	0.3538	0.3538	0.3519	0.3510	
-3	0.5615	0.5162	0.4897	0.4796	0.4724	0.4645	0.4610	0.4597	0.4583	0.4596	0.4656	
-4	0.7051	0.6991	0.6950	0.6936	0.6887	0.6886	0.6883	0.6885	0.6883	0.6881	0.6880	
-5	0.7206	0.7241	0.7271	0.7286	0.7313	0.7353	0.7366	0.7369	0.7386	0.7395	0.7294	
-6	0.7192	0.7209	0.7240	0.7253	0.7267	0.7290	0.7322	0.7337	0.7342	0.7343	0.7226	
-7	0.7176	0.7193	0.7209	0.7223	0.7249	0.7276	0.7289	0.7303	0.7314	0.7320	0.7216	
-8	0.7163	0.7175	0.7198	0.7208	0.7222	0.7248	0.7249	0.7261	0.7272	0.7289	0.7154	
-9	0.7136	0.7159	0.7166	0.7166	0.7188	0.7200	0.7203	0.7226	0.7218	0.7203	0.7116	


==> results/BR/tmc2007_PluginF1_BR.txt <==
logPenalty\l1ratio	0.0	0.1	0.2	0.3	0.4	0.5	0.6	0.7	0.8	0.9	1.0	
0	0.3837	0.3402	0.3409	0.3402	0.3391	0.3396	0.3394	0.3406	0.3394	0.3405	0.3393	
-1	0.4725	0.4164	0.3339	0.2692	0.2770	0.3391	0.3393	0.3397	0.3400	0.3400	0.3397	
-2	0.5142	0.5354	0.5179	0.5191	0.4087	0.4097	0.4080	0.3821	0.4792	0.4406	0.4736	
-3	0.5764	0.5743	0.5445	0.5444	0.5290	0.5144	0.4843	0.5036	0.4719	0.4579	0.4531	
-4	0.6292	0.6124	0.5939	0.5899	0.5936	0.5838	0.5721	0.5821	0.5810	0.5701	0.5655	
-5	0.6069	0.6080	0.6103	0.6085	0.6104	0.6102	0.6087	0.6069	0.6068	0.6063	0.6029	
-6	0.5943	0.5953	0.5959	0.5962	0.5970	0.5971	0.5973	0.5961	0.5966	0.5970	0.5925	
-7	0.5894	0.5897	0.5904	0.5909	0.5912	0.5928	0.5926	0.5926	0.5922	0.5926	0.5905	
-8	0.5850	0.5872	0.5879	0.5885	0.5883	0.5894	0.5901	0.5896	0.5895	0.5902	0.5901	
-9	0.5848	0.5844	0.5850	0.5859	0.5863	0.5879	0.5898	0.5904	0.5893	0.5898	0.5914	


==> results/CBM/bibtex_PluginF1_CBM.txt <==
regularization\l1ratio	0.0	0.1	0.2	0.3	0.4	0.5	0.6	0.7	0.8	0.9	1.0	
0	0.4445	0.3558	0.3558	0.3558	0.3558	0.3558	0.3558	0.3558	0.3558	0.3558	0.3558	
-1	0.5247	0.3561	0.3558	0.3558	0.3558	0.3558	0.3558	0.3558	0.3558	0.3558	0.3558	
-2	0.6177	0.5394	0.5000	0.4835	0.4753	0.4649	0.4527	0.4297	0.3883	0.3579	0.3582	
-3	0.4563	0.4437	0.446	0.4383	0.4313	0.4078	0.4193	0.3882	0.3979	0.3927	0.3866	
-4	0.4725	0.4841	0.4862	0.4881	0.4891	0.4923	0.4891	0.4891	0.4903	0.4903	0.4847	
-5	0.4651	0.4689	0.4753	0.4739	0.476	0.4757	0.4793	0.4803	0.4765	0.48	0.4816	
-6	0.4486	0.4529	0.4575	0.4575	0.4594	0.4637	0.4612	0.4617	0.4597	0.4589	0.4616	
-7	0.4433	0.4444	0.4477	0.4539	0.4546	0.452	0.4472	0.4557	0.4486	0.4511	0.4451	
-8	0.7042	0.7189	0.7118	0.7257	0.7346	0.736	0.7383	0.7321	0.7272	0.7221	0.6995	
-9	0.7062	0.6935	0.7133	0.7228	0.7376	0.7257	0.741	0.7378	0.739	0.7161	0.6988	


==> results/CBM/enron_PluginF1_CBM.txt <==
regularization\l1ratio	0.0	0.1	0.2	0.3	0.4	0.5	0.6	0.7	0.8	0.9	1.0	
0	0.5014	0.4619	0.4619	0.4619	0.4619	0.4619	0.4619	0.4619	0.4252	0.4619	0.4619	
-1	0.5710	0.4989	0.4378	0.4252	0.4252	0.4252	0.4252	0.4619	0.4619	0.4619	0.4619	
-2	0.5832	0.5885	0.5784	0.5684	0.5506	0.5448	0.5289	0.5193	0.5236	0.5034	0.4993	
-3	0.5804	0.5860	0.5825	0.5830	0.5844	0.5854	0.5843	0.5865	0.5864	0.5857	0.5875	
-4	0.5845	0.5833	0.5852	0.5815	0.5890	0.5870	0.5870	0.5907	0.5843	0.5848	0.5900	
-5	0.5823	0.5778	0.5852	0.5871	0.5818	0.5832	0.5871	0.5752	0.5814	0.5746	0.5854	
-6	0.5819	0.5786	0.5756	0.5791	0.5726	0.5819	0.5772	0.5756	0.5827	0.5814	0.5790	
-7	0.5795	0.5746	0.5726	0.5651	0.5741	0.5699	0.5667	0.5744	0.5713	0.5749	0.5743	
-8	0.5756	0.5643	0.5663	0.5692	0.5718	0.5720	0.5811	0.5753	0.5876	0.5749	0.5808	
-9	0.5739	0.5760	0.5753	0.5758	0.5741	0.5784	0.5795	0.5726	0.5731	0.5777	0.5726	


==> results/CBM/medical_PluginF1_CBM.txt <==
regularization\l1ratio	0.0	0.1	0.2	0.3	0.4	0.5	0.6	0.7	0.8	0.9	1.0	
0	0.4445	0.3558	0.3558	0.3558	0.3558	0.3558	0.3558	0.3558	0.3558	0.3558	0.3558	
-1	0.5247	0.3561	0.3558	0.3558	0.3558	0.3558	0.3558	0.3558	0.3558	0.3558	0.3558	
-2	0.6177	0.5394	0.5000	0.4835	0.4753	0.4649	0.4527	0.4297	0.3883	0.3579	0.3582	
-3	0.8119	0.8184	0.819	0.8196	0.8284	0.8255	0.8272	0.8253	0.8318	0.833	0.8357	
-4	0.8128	0.8097	0.8145	0.8218	0.8209	0.8233	0.8274	0.832	0.8362	0.8308	0.8333	
-5	0.8128	0.8204	0.8247	0.8162	0.8187	0.8204	0.8204	0.8162	0.8153	0.8139	0.8187	
-6	0.7949	0.7974	0.7976	0.792	0.8005	0.7963	0.7971	0.7974	0.8026	0.8053	0.8051	
-7	0.7869	0.7946	0.7968	0.7951	0.7968	0.7951	0.7949	0.7983	0.7942	0.8005	0.7908	
-8	0.786	0.7881	0.7901	0.791	0.7931	0.7941	0.7961	0.7975	0.7979	0.7992	0.7945	
-9	0.7844	0.7858	0.787	0.7887	0.7901	0.7916	0.793	0.7941	0.7952	0.7967	0.7918	


==> results/CBM/meka_slashdot_PluginF1_CBM.txt <==
regularization\l1ratio	0.0	0.1	0.2	0.3	0.4	0.5	0.6	0.7	0.8	0.9	1.0	
0	0.6260	0.6260	0.6260	0.6260	0.6260	0.6260	0.6260	0.6260	0.6260	0.6260	0.6260	
-1	0.6260	0.6260	0.6260	0.6260	0.6260	0.6260	0.6260	0.6260	0.6260	0.6260	0.6260	
-2	0.6244	0.6260	0.6260	0.6260	0.6260	0.6260	0.6260	0.6260	0.6260	0.6260	0.6260	
-3	0.6277	0.6271	0.6237	0.6164	0.6158	0.6160	0.6232	0.6242	0.6246	0.6237	0.6253	
-4	0.6342	0.6286	0.6264	0.6299	0.6299	0.6287	0.6296	0.6275	0.6270	0.6272	0.6274	
-5	0.6417	0.6450	0.6440	0.6528	0.6525	0.6465	0.6501	0.6477	0.6494	0.6469	0.6464	
-6	0.6181	0.6217	0.6247	0.6279	0.6306	0.6306	0.6316	0.6261	0.6302	0.6284	0.6244	
-7	0.6043	0.6083	0.6064	0.6112	0.6056	0.6065	0.6094	0.6066	0.6079	0.6016	0.5987	
-8	0.5914	0.5930	0.6070	0.5934	0.5945	0.5969	0.5870	0.5826	0.5867	0.5903	0.5875	
-9	0.5756	0.5820	0.5911	0.5903	0.5818	0.5803	0.5795	0.5804	0.5705	0.5708	0.5626	


==> results/CBM/rcv1subset_topics_1_PluginF1_CBM.txt <==
regularization\l1ratio	0.0	0.1	0.2	0.3	0.4	0.5	0.6	0.7	0.8	0.9	1.0	
0	0.4108	0.4108	0.4108	0.4108	0.4108	0.4108	0.4108	0.4108	0.4108	0.4108	0.4108	
-1	0.4108	0.4108	0.4108	0.4108	0.4108	0.4108	0.4108	0.4108	0.4108	0.4108	0.4108	
-2	0.3969	0.4108	0.4108	0.4108	0.4108	0.4108	0.4108	0.4108	0.4108	0.4108	0.4108	
-3	0.4205	0.4090	0.3878	0.3717	0.3639	0.3769	0.4020	0.4099	0.4108	0.4108	0.4108	
-4	0.4850	0.4525	0.4380	0.4301	0.4245	0.4203	0.4182	0.4171	0.4208	0.4182	0.4264	
-5	0.6319	0.6274	0.6460	0.6480	0.6688	0.6520	0.6583	0.6802	0.6705	0.6757	0.6595	
-6	0.7066	0.7107	0.7162	0.7206	0.7234	0.7290	0.7324	0.7385	0.7400	0.7437	0.7462	
-7	0.7199	0.7214	0.7255	0.7278	0.7317	0.7349	0.7384	0.7397	0.7402	0.7424	0.7411	
-8	0.7235	0.7254	0.7275	0.7299	0.7310	0.7337	0.7345	0.7377	0.7388	0.7414	0.7363	
-9	0.7251	0.7271	0.7288	0.7280	0.7303	0.7297	0.7309	0.7316	0.7309	0.7312	0.7226	


==> results/CBM/tmc2007_PluginF1_CBM.txt <==
regularization\l1ratio	0.0	0.1	0.2	0.3	0.4	0.5	0.6	0.7	0.8	0.9	1.0	
0	0.4445	0.3558	0.3558	0.3558	0.3558	0.3558	0.3558	0.3558	0.3558	0.3558	0.3558	
-1	0.5247	0.3561	0.3558	0.3558	0.3558	0.3558	0.3558	0.3558	0.3558	0.3558	0.3558	
-2	0.6177	0.5394	0.5000	0.4835	0.4753	0.4649	0.4527	0.4297	0.3883	0.3579	0.3582	
-3	0.6396	0.6341	0.6208	0.6077	0.5966	0.5875	0.5771	0.5680	0.5610	0.5559	0.5504	
-4	0.6419	0.6406	0.6430	0.6432	0.6416	0.6399	0.6392	0.6390	0.6392	0.6397	0.6376	
-5	0.6414	0.6408	0.6409	0.6408	0.6408	0.6409	0.6415	0.6405	0.6423	0.6412	0.6430	
-6	0.6357	0.6392	0.6400	0.6385	0.6408	0.6413	0.6413	0.6418	0.6422	0.6375	0.6396	
-7	0.6295	0.6314	0.6356	0.6273	0.6358	0.6317	0.6297	0.6383	0.6360	0.6368	0.6361	
-8	0.6219	0.6263	0.6229	0.6209	0.6292	0.6285	0.6172	0.6267	0.6203	0.6128	0.6057	
-9	0.5946	0.6025	0.6022	0.5988	0.6045	0.5994	0.6031	0.5871	0.5947	0.5852	0.5681	


==> results/LSF/bibtex_LSF.txt <==
logPenalty\l1ratio	0.0	0.1	0.2	0.3	0.4	0.5	0.6	0.7	0.8	0.9	1.0	
0	0.3117	0.1047	0.1047	0.1047	0.1047	0.1047	0.1047	0.1047	0.1047	0.1047	0.1047	
-1	0.4401	0.1991	0.1524	0.1207	0.1047	0.1047	0.1047	0.1047	0.1047	0.1047	0.1047	
-2	0.4908	0.4185	0.3712	0.3331	0.2877	0.2636	0.2437	0.2361	0.2337	0.2280	0.2146	
-3	0.4667	0.4916	0.4858	0.4762	0.4675	0.4611	0.4505	0.4449	0.4404	0.4354	0.4290	
-4	0.4522	0.4635	0.4717	0.4789	0.4804	0.4832	0.4862	0.4881	0.4889	0.4883	0.4886	
-5	0.4504	0.4515	0.4526	0.4551	0.4567	0.4576	0.4592	0.4607	0.4613	0.4610	0.4614	
-6	0.4501	0.4502	0.4505	0.4507	0.4508	0.4508	0.4508	0.4511	0.4512	0.4513	0.4513	
-7	0.4501	0.4501	0.4501	0.4501	0.4503	0.4503	0.4502	0.4502	0.4502	0.4502	0.4502	
-8	0.4501	0.4501	0.4501	0.4501	0.4501	0.4501	0.4501	0.4501	0.4501	0.4501	0.4501	
-9	0.4501	0.4501	0.4501	0.4501	0.4501	0.4501	0.4501	0.4501	0.4501	0.4501	0.4501	


==> results/LSF/bookmarks_LSF.txt <==
logPenalty\l1ratio	0.0	0.1	0.2	0.3	0.4	0.5	0.6	0.7	0.8	0.9	1.0	
0	0.2788	0.0935	0.0935	0.0935	0.0935	0.0935	0.0935	0.0935	0.0935	0.0935	0.0935	
-1	0.3524	0.1837	0.1555	0.1524	0.1329	0.1125	0.0935	0.0935	0.0935	0.0935	0.0935	
-2	0.3838	0.2805	0.2535	0.2351	0.2168	0.2125	0.2101	0.2034	0.1935	0.1907	0.1884	
-3	0.3866	0.3576	0.3371	0.3240	0.3152	0.3081	0.3017	0.2965	0.2918	0.2870	0.2834	
-4	0.3863	0.3849	0.3819	0.3785	0.3757	0.3725	0.3697	0.3667	0.3638	0.3611	0.3580	
-5	0.3864	0.3862	0.3862	0.3860	0.3859	0.3859	0.3856	0.3854	0.3853	0.3850	0.3849	
-6	0.3863	0.3863	0.3863	0.3863	0.3863	0.3862	0.3862	0.3862	0.3862	0.3863	0.3862	
-7	0.3863	0.3863	0.3863	0.3863	0.3863	0.3863	0.3863	0.3863	0.3863	0.3863	0.3863	
-8	0.3863	0.3863	0.3863	0.3863	0.3863	0.3863	0.3863	0.3863	0.3863	0.3863	0.3863	
-9	0.3863	0.3863	0.3863	0.3863	0.3863	0.3863	0.3863	0.3863	0.3863	0.3863	0.3863	


==> results/LSF/delicious_LSF.txt <==
logPenalty\l1ratio	0.0	0.1	0.2	0.3	0.4	0.5	0.6	0.7	0.8	0.9	1.0	
0	0.2879	0.2401	0.2401	0.2401	0.2401	0.2401	0.2401	0.2401	0.2401	0.2401	0.2401	
-1	0.3434	0.2401	0.2401	0.2401	0.2401	0.2401	0.2401	0.2401	0.2401	0.2401	0.2401	
-2	0.3694	0.2931	0.2656	0.2567	0.2515	0.2489	0.2437	0.2422	0.2418	0.2407	0.2401	
-3	0.3706	0.3627	0.3515	0.3422	0.3342	0.3268	0.3203	0.3137	0.3076	0.3013	0.2961	
-4	0.3702	0.3702	0.3702	0.3696	0.3686	0.3678	0.3670	0.3664	0.3654	0.3644	0.3634	
-5	0.3701	0.3701	0.3700	0.3700	0.3700	0.3701	0.3701	0.3701	0.3701	0.3702	0.3701	
-6	0.3701	0.3701	0.3701	0.3700	0.3700	0.3701	0.3701	0.3701	0.3700	0.3700	0.3701	
-7	0.3701	0.3701	0.3701	0.3701	0.3701	0.3701	0.3701	0.3701	0.3701	0.3701	0.3701	
-8	0.3701	0.3701	0.3701	0.3701	0.3701	0.3701	0.3701	0.3701	0.3701	0.3701	0.3701	
-9	0.3701	0.3701	0.3701	0.3701	0.3701	0.3701	0.3701	0.3701	0.3701	0.3701	0.3701	


==> results/LSF/enron_LSF.txt <==
logPenalty\l1ratio	0.0	0.1	0.2	0.3	0.4	0.5	0.6	0.7	0.8	0.9	1.0	
0	0.5217	0.4619	0.4619	0.4619	0.4619	0.4619	0.4619	0.4619	0.4619	0.4619	0.4619	
-1	0.6041	0.4790	0.4619	0.4619	0.4619	0.4619	0.4619	0.4619	0.4619	0.4619	0.4619	
-2	0.5725	0.6056	0.5950	0.5823	0.5663	0.5593	0.5450	0.5295	0.5187	0.5141	0.5032	
-3	0.5145	0.5363	0.5527	0.5677	0.5740	0.5801	0.5818	0.5888	0.5943	0.5986	0.6009	
-4	0.4703	0.4855	0.4930	0.5037	0.5092	0.5107	0.5146	0.5169	0.5188	0.5191	0.5200	
-5	0.4545	0.4604	0.4657	0.4675	0.4702	0.4725	0.4718	0.4723	0.4754	0.4770	0.4775	
-6	0.4508	0.4518	0.4530	0.4534	0.4555	0.4556	0.4566	0.4566	0.4563	0.4563	0.4566	
-7	0.4507	0.4508	0.4510	0.4510	0.4509	0.4508	0.4510	0.4511	0.4505	0.4507	0.4514	
-8	0.4506	0.4506	0.4506	0.4506	0.4506	0.4506	0.4508	0.4508	0.4509	0.4509	0.4509	
-9	0.4506	0.4506	0.4506	0.4506	0.4506	0.4506	0.4506	0.4506	0.4506	0.4506	0.4506	


==> results/LSF/medical_LSF.txt <==
logPenalty\l1ratio	0.0	0.1	0.2	0.3	0.4	0.5	0.6	0.7	0.8	0.9	1.0	
0	0.5502	0.2442	0.2442	0.2442	0.2442	0.2442	0.2442	0.2442	0.2442	0.2442	0.2442	
-1	0.7452	0.7163	0.5910	0.5057	0.4152	0.3830	0.3548	0.3489	0.3238	0.3238	0.2442	
-2	0.8363	0.8278	0.8145	0.8066	0.8112	0.8097	0.8097	0.8104	0.8089	0.8024	0.7961	
-3	0.8271	0.8320	0.8326	0.8321	0.8279	0.8321	0.8333	0.8306	0.8304	0.8359	0.8392	
-4	0.7738	0.7849	0.7882	0.8013	0.8108	0.8007	0.7968	0.8017	0.8021	0.8072	0.8072	
-5	0.7125	0.7200	0.7250	0.7259	0.7312	0.7366	0.7362	0.7406	0.7383	0.7381	0.7382	
-6	0.6826	0.6845	0.6856	0.6895	0.6884	0.6890	0.6903	0.6956	0.6933	0.6941	0.6941	
-7	0.6750	0.6750	0.6752	0.6756	0.6756	0.6771	0.6791	0.6791	0.6791	0.6799	0.6805	
-8	0.6768	0.6763	0.6763	0.6763	0.6763	0.6763	0.6763	0.6763	0.6763	0.6757	0.6757	
-9	0.6772	0.6768	0.6772	0.6772	0.6772	0.6772	0.6772	0.6772	0.6772	0.6772	0.6772	


==> results/LSF/meka_slashdot_LSF.txt <==
logPenalty\l1ratio	0.0	0.1	0.2	0.3	0.4	0.5	0.6	0.7	0.8	0.9	1.0	
0	0.2345	0.2207	0.2207	0.2207	0.2207	0.2207	0.2207	0.2207	0.2207	0.2207	0.2207	
-1	0.4369	0.2318	0.2255	0.2207	0.2207	0.2207	0.2207	0.2207	0.2207	0.2207	0.2207	
-2	0.6192	0.5497	0.4976	0.4710	0.4253	0.3895	0.3657	0.3504	0.3356	0.3232	0.3138	
-3	0.5959	0.6268	0.6257	0.6173	0.6152	0.6153	0.6109	0.6041	0.5964	0.5869	0.5808	
-4	0.4894	0.5256	0.5533	0.5641	0.5690	0.5747	0.5784	0.5861	0.5911	0.5965	0.5977	
-5	0.3599	0.3757	0.3913	0.4085	0.4215	0.4295	0.4428	0.4512	0.4645	0.4676	0.4754	
-6	0.2788	0.2880	0.2917	0.2972	0.2987	0.3056	0.3069	0.3120	0.3158	0.3189	0.3218	
-7	0.2529	0.2565	0.2578	0.2609	0.2596	0.2608	0.2603	0.2610	0.2605	0.2616	0.2642	
-8	0.2313	0.2317	0.2331	0.2338	0.2335	0.2352	0.2353	0.2353	0.2372	0.2371	0.2380	
-9	0.2262	0.2276	0.2271	0.2270	0.2262	0.2256	0.2257	0.2268	0.2269	0.2271	0.2271	


==> results/LSF/rcv1subset_topics_1_LSF.txt <==
logPenalty\l1ratio	0.0	0.1	0.2	0.3	0.4	0.5	0.6	0.7	0.8	0.9	1.0	
0	0.3364	0.3364	0.3364	0.3364	0.3364	0.3364	0.3364	0.3364	0.3364	0.3364	0.3364	
-1	0.3581	0.3364	0.3364	0.3364	0.3364	0.3364	0.3364	0.3364	0.3364	0.3364	0.3364	
-2	0.5381	0.3814	0.3701	0.3616	0.3364	0.3364	0.3364	0.3364	0.3364	0.3364	0.3364	
-3	0.7504	0.6815	0.6373	0.6090	0.5900	0.5754	0.5604	0.5484	0.5400	0.5334	0.5267	
-4	0.7816	0.7685	0.7637	0.7602	0.7559	0.7536	0.7504	0.7450	0.7420	0.7379	0.7345	
-5	0.7608	0.7348	0.7229	0.7136	0.7036	0.6941	0.6858	0.6754	0.6670	0.6575	0.6398	
-6	0.7243	0.7005	0.6850	0.6741	0.6643	0.6532	0.6431	0.6339	0.6208	0.6062	0.5933	
-7	0.6408	0.6293	0.6206	0.6151	0.6101	0.6060	0.6003	0.5941	0.5879	0.5781	0.5682	
-8	0.5560	0.5538	0.5524	0.5498	0.5480	0.5470	0.5441	0.5434	0.5400	0.5389	0.5379	
-9	0.5345	0.5344	0.5344	0.5345	0.5345	0.5343	0.5341	0.5345	0.5343	0.5352	0.5345	


==> results/LSF/tmc2007_LSF.txt <==
logPenalty\l1ratio	0.0	0.1	0.2	0.3	0.4	0.5	0.6	0.7	0.8	0.9	1.0	
0	0.4743	0.3558	0.3558	0.3558	0.3558	0.3558	0.3558	0.3558	0.3558	0.3558	0.3558	
-1	0.5844	0.4254	0.3558	0.3558	0.3558	0.3558	0.3558	0.3558	0.3558	0.3558	0.3558	
-2	0.6383	0.5619	0.5318	0.5064	0.4893	0.4784	0.4649	0.4553	0.4489	0.4435	0.4365	
-3	0.6428	0.6386	0.6275	0.6164	0.6075	0.6000	0.5924	0.5864	0.5802	0.5765	0.5710	
-4	0.6127	0.6216	0.6327	0.6401	0.6447	0.6447	0.6446	0.6442	0.6439	0.6431	0.6415	
-5	0.5697	0.5151	0.4783	0.4560	0.4422	0.4355	0.4315	0.4274	0.4237	0.4184	0.4156	
-6	0.5444	0.4520	0.3886	0.3449	0.3145	0.2930	0.2793	0.2680	0.2590	0.2533	0.2484	
-7	0.3785	0.2782	0.2475	0.2352	0.2292	0.2252	0.2233	0.2215	0.2207	0.2202	0.2196	
-8	0.2159	0.2159	0.2160	0.2159	0.2160	0.2160	0.2162	0.2165	0.2167	0.2167	0.2167	
-9	0.2158	0.2159	0.2159	0.2159	0.2159	0.2158	0.2159	0.2159	0.2159	0.2159	0.2159	


==> results/LSF_LogR/bibtex_F1_LSF_logR.txt <==
logPenalty\l1ratio	0.0	0.1	0.2	0.3	0.4	0.5	0.6	0.7	0.8	0.9	1.0	
0	0.2726	0.2709	0.2709	0.2709	0.2709	0.2709	0.2709	0.2709	0.2709	0.2709	0.2709	
-1	0.2835	0.2708	0.2709	0.2709	0.2709	0.2709	0.2709	0.2709	0.2709	0.2709	0.2709	
-2	0.3163	0.2845	0.2830	0.2825	0.2809	0.2790	0.2761	0.2755	0.2742	0.2725	0.2712	
-3	0.4320	0.3628	0.3389	0.3202	0.3164	0.3168	0.3070	0.3037	0.2986	0.2962	0.2944	
-4	0.4490	0.4576	0.4556	0.4466	0.4379	0.4289	0.4198	0.4133	0.4086	0.3999	0.3973	
-5	0.4304	0.4396	0.4377	0.4386	0.4374	0.4386	0.4398	0.4421	0.4374	0.4362	0.4302	
-6	0.4025	0.4095	0.4119	0.4108	0.4107	0.4110	0.4107	0.4118	0.4093	0.4097	0.4064	
-7	0.3760	0.3830	0.3839	0.3855	0.3889	0.3904	0.3912	0.3935	0.3939	0.3900	0.3865	
-8	0.3518	0.3539	0.3526	0.3544	0.3562	0.3558	0.3580	0.3592	0.3605	0.3586	0.3557	
-9	0.3283	0.3304	0.3329	0.3335	0.3338	0.3345	0.3368	0.3361	0.3381	0.3346	0.3340	


==> results/LSF_LogR/bookmarks_F1_LSF_logR.txt <==
logPenalty\l1ratio	0.0	0.1	0.2	0.3	0.4	0.5	0.6	0.7	0.8	0.9	1.0	
0	0.2380	0.1859	0.1859	0.1859	0.1859	0.1859	0.1859	0.1859	0.1859	0.1859	0.1859	
-1	0.2623	0.2618	0.2081	0.1859	0.1859	0.1859	0.1859	0.1859	0.1859	0.1859	0.1859	
-2	0.2776	0.2624	0.2615	0.2613	0.2612	0.2613	0.2612	0.2612	0.2552	0.2565	0.2556	
-3	0.3066	0.2777	0.2703	0.2669	0.2682	0.2664	0.2659	0.2671	0.2646	0.2639	0.2634	
-4	0.3293	0.3105	0.3012	0.2955	0.2910	0.2890	0.2872	0.2846	0.2839	0.2825	0.2813	
-5	0.0000	0.3326	0.3281	0.3241	0.3224	0.3207	0.3194	0.3175	0.3155	0.3144	0.3130	
-6	0.0000	0.0000	0.0000	0.3318	0.3318	0.3315	0.3318	0.3322	0.3330	0.3334	0.3327	
-7	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	
-8	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	
-9	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	


==> results/LSF_LogR/delicious_F1_LSF_logR.txt <==
logPenalty\l1ratio	0.0	0.1	0.2	0.3	0.4	0.5	0.6	0.7	0.8	0.9	1.0	
0	0.2661	0.2663	0.2663	0.2663	0.2663	0.2663	0.2663	0.2663	0.2663	0.2663	0.2663	
-1	0.2663	0.2663	0.2663	0.2663	0.2663	0.2663	0.2663	0.2663	0.2663	0.2663	0.2663	
-2	0.2695	0.2666	0.2670	0.2663	0.2663	0.2663	0.2663	0.2663	0.2663	0.2663	0.2663	
-3	0.2886	0.2706	0.2692	0.2682	0.2687	0.2685	0.2683	0.2682	0.2680	0.2679	0.2679	
-4	0.2988	0.2962	0.2924	0.2878	0.2848	0.2821	0.2794	0.2783	0.2774	0.2769	0.2754	
-5	0.2986	0.2988	0.3000	0.2997	0.2986	0.2987	0.2981	0.2980	0.2981	0.2978	0.2981	
-6	0.2981	0.2979	0.2972	0.2977	0.2981	0.2987	0.2988	0.2995	0.2996	0.2999	0.3000	
-7	0.0000	0.2988	0.2987	0.2987	0.2988	0.2985	0.2986	0.2987	0.2989	0.2991	0.2993	
-8	0.0000	0.2987	0.0000	0.2990	0.0000	0.0000	0.2996	0.0000	0.0000	0.2999	0.3002	
-9	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2994	0.0000	0.0000	0.0000	0.0000	


==> results/LSF_LogR/enron_F1_LSF_logR.txt <==
logPenalty\l1ratio	0.0	0.1	0.2	0.3	0.4	0.5	0.6	0.7	0.8	0.9	1.0	
0	0.5631	0.5211	0.5211	0.5211	0.5211	0.5211	0.5211	0.5211	0.5211	0.5211	0.5211	
-1	0.5630	0.5492	0.5236	0.5236	0.5243	0.5151	0.5211	0.5211	0.5211	0.5211	0.5211	
-2	0.5475	0.5491	0.5596	0.5576	0.5629	0.5666	0.5623	0.5649	0.5700	0.5616	0.5679	
-3	0.5626	0.5621	0.5612	0.5639	0.5722	0.5699	0.5650	0.5651	0.5540	0.5599	0.5627	
-4	0.5358	0.5291	0.5243	0.5185	0.5177	0.5256	0.5222	0.5249	0.5219	0.5224	0.5238	
-5	0.5117	0.5120	0.5099	0.5111	0.5066	0.5049	0.5094	0.5117	0.5115	0.5088	0.5084	
-6	0.5077	0.5075	0.5058	0.5075	0.5079	0.5088	0.5129	0.5083	0.5054	0.5102	0.5094	
-7	0.5000	0.4996	0.4974	0.5001	0.5005	0.5009	0.4995	0.4961	0.4970	0.4960	0.4925	
-8	0.4915	0.4914	0.4918	0.4911	0.4882	0.4865	0.4872	0.4849	0.4866	0.4841	0.4875	
-9	0.4795	0.4812	0.4817	0.4773	0.4774	0.4772	0.4791	0.4766	0.4767	0.4758	0.4733	


==> results/LSF_LogR/medical_F1_LSF_logR.txt <==
logPenalty\l1ratio	0.0	0.1	0.2	0.3	0.4	0.5	0.6	0.7	0.8	0.9	1.0	
0	0.6618	0.6618	0.6618	0.6618	0.6618	0.6618	0.6618	0.6618	0.6618	0.6618	0.6618	
-1	0.6852	0.6679	0.6626	0.6618	0.6618	0.6618	0.6618	0.6618	0.6618	0.6618	0.6618	
-2	0.7940	0.7861	0.7944	0.7754	0.7623	0.7489	0.7345	0.7303	0.7300	0.7299	0.7318	
-3	0.8303	0.8350	0.8318	0.8303	0.8428	0.8358	0.8309	0.8271	0.8261	0.8261	0.8264	
-4	0.8170	0.8219	0.8193	0.8155	0.8234	0.8249	0.8231	0.8229	0.8188	0.8199	0.8158	
-5	0.8086	0.8113	0.8158	0.8151	0.8173	0.8124	0.8154	0.8142	0.8131	0.8094	0.7944	
-6	0.8077	0.8077	0.8130	0.8130	0.8077	0.8137	0.8084	0.8118	0.8143	0.8038	0.7879	
-7	0.8047	0.8032	0.8100	0.8100	0.8077	0.8100	0.8069	0.8133	0.8080	0.8036	0.7863	
-8	0.8077	0.8077	0.8092	0.8107	0.8069	0.8069	0.8084	0.8087	0.8017	0.8011	0.7916	
-9	0.7994	0.8024	0.8024	0.8024	0.8024	0.8020	0.8030	0.7997	0.8005	0.8027	0.7926	


==> results/LSF_LogR/meka_slashdot_F1_LSF_logR.txt <==
logPenalty\l1ratio	0.0	0.1	0.2	0.3	0.4	0.5	0.6	0.7	0.8	0.9	1.0	
0	0.2882	0.2851	0.2851	0.2851	0.2851	0.2851	0.2851	0.2851	0.2851	0.2851	0.2851	
-1	0.3080	0.2852	0.2851	0.2851	0.2851	0.2851	0.2851	0.2851	0.2851	0.2851	0.2851	
-2	0.4459	0.3665	0.3409	0.3306	0.3257	0.3200	0.3179	0.3146	0.3125	0.3100	0.3042	
-3	0.6145	0.5958	0.5884	0.5628	0.5527	0.5441	0.5344	0.5277	0.5216	0.5137	0.5120	
-4	0.6073	0.6071	0.6045	0.6117	0.6112	0.6071	0.6100	0.6092	0.6147	0.6172	0.6136	
-5	0.5940	0.5929	0.5899	0.5868	0.5856	0.5851	0.5831	0.5789	0.5730	0.5734	0.5670	
-6	0.5833	0.5788	0.5832	0.5799	0.5832	0.5804	0.5772	0.5755	0.5697	0.5655	0.5628	
-7	0.5751	0.5731	0.5711	0.5737	0.5731	0.5727	0.5690	0.5700	0.5647	0.5651	0.5602	
-8	0.5703	0.5707	0.5704	0.5746	0.5740	0.5691	0.5683	0.5664	0.5669	0.5661	0.5560	
-9	0.5655	0.5679	0.5669	0.5701	0.5731	0.5708	0.5675	0.5671	0.5684	0.5622	0.5625	


==> results/LSF_LogR/rcv1subset_topics_1_F1_LSF_logR.txt <==
logPenalty\l1ratio	0.0	0.1	0.2	0.3	0.4	0.5	0.6	0.7	0.8	0.9	1.0	
0	0.3364	0.3364	0.3364	0.3364	0.3364	0.3364	0.3364	0.3364	0.3364	0.3364	0.3364	
-1	0.3364	0.3364	0.3364	0.3364	0.3364	0.3364	0.3364	0.3364	0.3364	0.3364	0.3364	
-2	0.3468	0.3364	0.3364	0.3364	0.3364	0.3364	0.3364	0.3364	0.3364	0.3364	0.3364	
-3	0.4743	0.4006	0.3944	0.3889	0.3863	0.3849	0.3832	0.3824	0.3822	0.3831	0.3843	
-4	0.6813	0.6675	0.6538	0.6464	0.6412	0.6363	0.6333	0.6333	0.6320	0.6300	0.6341	
-5	0.7201	0.7229	0.7260	0.7276	0.7282	0.7294	0.7296	0.7327	0.7299	0.7267	0.6984	
-6	0.7108	0.7121	0.7117	0.7112	0.7113	0.7110	0.7102	0.7075	0.7074	0.7019	0.6701	
-7	0.6965	0.6965	0.6970	0.6969	0.6960	0.6947	0.6937	0.6921	0.6897	0.6855	0.6449	
-8	0.6786	0.6772	0.6765	0.6753	0.6730	0.6712	0.6701	0.6694	0.6676	0.6615	0.6214	
-9	0.6525	0.6516	0.6500	0.6483	0.6459	0.6435	0.6425	0.6414	0.6363	0.6303	0.5893	


==> results/LSF_LogR/tmc2007_F1_LSF_logR.txt <==
logPenalty\l1ratio	0.0	0.1	0.2	0.3	0.4	0.5	0.6	0.7	0.8	0.9	1.0	
0	0.4255	0.4218	0.4218	0.4218	0.4218	0.4218	0.4218	0.4218	0.4218	0.4218	0.4218	
-1	0.4350	0.4352	0.4261	0.4223	0.4218	0.4218	0.4218	0.4218	0.4218	0.4218	0.4218	
-2	0.5668	0.4962	0.4574	0.4792	0.4718	0.4645	0.4778	0.4496	0.4046	0.4036	0.4505	
-3	0.5883	0.5736	0.5520	0.5602	0.5417	0.5134	0.5060	0.4616	0.4768	0.4725	0.5273	
-4	0.6052	0.5945	0.5946	0.5889	0.5951	0.5918	0.5797	0.5749	0.5714	0.5856	0.5773	
-5	0.5906	0.5901	0.5908	0.5907	0.5912	0.5897	0.5885	0.5888	0.5875	0.5858	0.5845	
-6	0.5696	0.5706	0.5702	0.5696	0.5690	0.5672	0.5663	0.5652	0.5630	0.5598	0.5521	
-7	0.5589	0.5601	0.5612	0.5602	0.5595	0.5574	0.5552	0.5533	0.5517	0.5481	0.5364	
-8	0.5524	0.5539	0.5535	0.5536	0.5522	0.5512	0.5495	0.5484	0.5449	0.5419	0.5290	
-9	0.5482	0.5487	0.5480	0.5479	0.5478	0.5478	0.5476	0.5456	0.5404	0.5358	0.5192	


==> results/PCC/bibtex_PluginF1_PCC.txt <==
logPenalty\l1ratio	0.0	0.1	0.2	0.3	0.4	0.5	0.6	0.7	0.8	0.9	1.0	
0	0.3830	0.3305	0.3282	0.3265	0.3274	0.3276	0.3277	0.3285	0.3280	0.3268	0.3287	
-1	0.4640	0.3631	0.2784	0.3469	0.3560	0.3270	0.3268	0.3280	0.3287	0.3287	0.3269	
-2	0.5356	0.4147	0.5295	0.4108	0.4979	0.3730	0.4968	0.4705	0.3301	0.4403	0.4813	
-3	0.5837	0.5538	0.5321	0.5544	0.5334	0.5173	0.5036	0.4957	0.5011	0.4863	0.4640	
-4	0.6315	0.6090	0.6035	0.6059	0.6015	0.5923	0.5803	0.5734	0.5668	0.5788	0.5722	
-5	0.3867	0.3922	0.3956	0.4002	0.4007	0.4001	0.4012	0.3989	0.3997	0.3967	0.394	
-6	0.3806	0.3858	0.3883	0.3927	0.3985	0.3978	0.3976	0.3963	0.394	0.3933	0.3898	
-7	0.3784	0.3833	0.3858	0.3914	0.3933	0.3938	0.3918	0.3901	0.3885	0.3852	0.3834	
-8	0.3756	0.378	0.3799	0.3833	0.3863	0.3874	0.3863	0.3845	0.3842	0.3803	0.3795	
-9	0.3743	0.3768	0.3782	0.3813	0.3832	0.3834	0.3835	0.3827	0.3816	0.3808	0.3761	

==> results/PCC/delicious_PluginF1_PCC.txt <==
logPenalty\l1ratio	0.0	0.1	0.2	0.3	0.4	0.5	0.6	0.7	0.8	0.9	1.0	
0	0.3207	0.3205	0.3203	0.3207	0.3202	0.3195	0.3196	0.3200	0.3206	0.3194	0.3203	
-1	0.3240	0.3206	0.3204	0.3204	0.3206	0.3206	0.3203	0.3205	0.3204	0.3208	0.3207	
-2	0.3395	0.3289	0.3268	0.3243	0.3234	0.3228	0.3221	0.3199	0.3196	0.3195	0.3175	
-3	0.3531	0.3470	0.3470	0.3406	0.3386	0.3375	0.3365	0.3345	0.3341	0.3328	0.3326	
-4	0.3514	0.3518	0.3501	0.3506	0.3525	0.3512	0.3504	0.3496	0.3501	0.3491	0.3486	
-5	0.3458	0.3464	0.3464	0.3472	0.3470	0.3472	0.3473	0.3473	0.3470	0.3488	0.3486	
-6	0.3413	0.3429	0.3424	0.3422	0.3421	0.3427	0.3425	0.3425	0.3430	0.3445	0.3434	
-7	0.3387	0.3400	0.3399	0.3397	0.3400	0.3399	0.3399	0.3406	0.3403	0.3400	0.3405	
-8	0.3378	0.3375	0.3375	0.3372	0.3379	0.3382	0.3379	0.3386	0.3385	0.3385	0.3385	
-9	0.3355	0.3353	0.3359	0.3352	0.3354	0.3351	0.3355	0.3357	0.3351	0.3343	0.3345	


==> results/PCC/enron_PluginF1_PCC.txt <==
logPenalty\l1ratio	0.0	0.1	0.2	0.3	0.4	0.5	0.6	0.7	0.8	0.9	1.0	
0	0.5103	0.4256	0.4254	0.4281	0.4255	0.4255	0.4249	0.4248	0.4259	0.4286	0.4264	
-1	0.5621	0.5064	0.4531	0.4570	0.4540	0.4202	0.4402	0.4465	0.4242	0.4273	0.4240	
-2	0.6015	0.5855	0.5935	0.5843	0.5690	0.5829	0.5806	0.5836	0.5605	0.5656	0.5479	
-3	0.5716	0.5759	0.5834	0.5814	0.5906	0.5947	0.5960	0.5954	0.5806	0.5936	0.5931	
-4	0.5396	0.5284	0.5273	0.5316	0.5445	0.5453	0.5487	0.5478	0.5529	0.5540	0.5497	
-5	0.5130	0.5160	0.5136	0.5128	0.5143	0.5109	0.5102	0.5120	0.5103	0.5058	0.5072	
-6	0.4776	0.4775	0.4791	0.4812	0.4803	0.4809	0.4766	0.4789	0.4760	0.4717	0.4718	
-7	0.4612	0.4610	0.4583	0.4592	0.4582	0.4571	0.4594	0.4613	0.4594	0.4584	0.4586	
-8	0.4572	0.4557	0.4563	0.4533	0.4550	0.4557	0.4555	0.4538	0.4513	0.4521	0.4480	
-9	0.4559	0.4548	0.4547	0.4526	0.4524	0.4544	0.4526	0.4540	0.4528	0.4536	0.4493	


==> results/PCC/medical_PluginF1_PCC.txt <==
logPenalty\l1ratio	0.0	0.1	0.2	0.3	0.4	0.5	0.6	0.7	0.8	0.9	1.0	
0	0.5415	0.5490	0.5483	0.5415	0.5430	0.5407	0.5483	0.5437	0.5430	0.5400	0.5490	
-1	0.5543	0.5490	0.5513	0.5505	0.5475	0.5483	0.5475	0.5400	0.5445	0.5460	0.5468	
-2	0.6869	0.6913	0.6686	0.6716	0.6762	0.6830	0.6928	0.6896	0.6805	0.6790	0.6793	
-3	0.7842	0.7998	0.8021	0.7959	0.8066	0.7983	0.8042	0.8006	0.8036	0.8081	0.8044	
-4	0.8084	0.8175	0.8273	0.8213	0.8167	0.8163	0.8192	0.8226	0.8327	0.8312	0.8357	
-5	0.8024	0.8084	0.8160	0.8183	0.8228	0.8329	0.8284	0.8258	0.8258	0.8299	0.8285	
-6	0.8075	0.8136	0.8136	0.8166	0.8204	0.8275	0.8284	0.8243	0.8288	0.8136	0.8160	
-7	0.8106	0.8166	0.8090	0.8151	0.8166	0.8234	0.8258	0.8213	0.8205	0.8202	0.8026	
-8	0.8136	0.8166	0.8166	0.8181	0.8181	0.8264	0.8243	0.8183	0.8249	0.8143	0.8066	
-9	0.8196	0.8226	0.8211	0.8196	0.8189	0.8225	0.8275	0.8214	0.8183	0.8166	0.8139	


==> results/PCC/meka_slashdot_PluginF1_PCC.txt <==
logPenalty\l1ratio	0.0	0.1	0.2	0.3	0.4	0.5	0.6	0.7	0.8	0.9	1.0	
0	0.0193	0.0183	0.0204	0.0170	0.0172	0.0185	0.0147	0.0169	0.0180	0.0178	0.0194	
-1	0.0512	0.0239	0.0145	0.0124	0.0193	0.0190	0.0205	0.0165	0.0121	0.0137	0.0166	
-2	0.2850	0.1656	0.1187	0.1035	0.0930	0.0890	0.0814	0.0821	0.0781	0.0777	0.0786	
-3	0.5288	0.5032	0.4788	0.4592	0.4385	0.4308	0.4231	0.4192	0.4199	0.4147	0.4096	
-4	0.5443	0.5521	0.5601	0.5615	0.5776	0.5739	0.5746	0.5745	0.5687	0.5722	0.5613	
-5	0.5288	0.5374	0.5463	0.5508	0.5530	0.5554	0.5563	0.5655	0.5580	0.5545	0.5478	
-6	0.5284	0.5336	0.5398	0.5439	0.5417	0.5476	0.5512	0.5573	0.5573	0.5490	0.5391	
-7	0.5269	0.5302	0.5358	0.5380	0.5399	0.5426	0.5478	0.5511	0.5573	0.5536	0.5353	
-8	0.5306	0.5266	0.5320	0.5325	0.5384	0.5399	0.5471	0.5460	0.5457	0.5516	0.5338	
-9	0.5284	0.5266	0.5284	0.5289	0.5342	0.5369	0.5414	0.5414	0.5469	0.5407	0.5360	


==> results/PCC/rcv1subset_topics_1_PluginF1_PCC.txt <==
logPenalty\l1ratio	0.0	0.1	0.2	0.3	0.4	0.5	0.6	0.7	0.8	0.9	1.0	
0	0.3553	0.3552	0.3556	0.3565	0.3562	0.3552	0.3560	0.3549	0.3561	0.3536	0.3559	
-1	0.3582	0.3557	0.3557	0.3558	0.3561	0.3558	0.3561	0.3565	0.3555	0.3557	0.3565	
-2	0.3751	0.3605	0.3587	0.3583	0.3563	0.3580	0.3562	0.3581	0.3578	0.3593	0.3635	
-3	0.5035	0.4599	0.4397	0.4285	0.4218	0.4145	0.4104	0.4105	0.4124	0.4189	0.4248	
-4	0.6984	0.6891	0.6778	0.6713	0.6638	0.6569	0.6506	0.6456	0.6472	0.6466	0.6428	
-5	0.7012	0.7014	0.7026	0.7058	0.7108	0.7136	0.7151	0.7182	0.7204	0.7199	0.7116	
-6	0.6834	0.6851	0.6871	0.6875	0.6911	0.6917	0.6959	0.6987	0.7040	0.7034	0.6977	
-7	0.6765	0.6758	0.6789	0.6794	0.6804	0.6834	0.6848	0.6880	0.6919	0.6987	0.6886	
-8	0.6725	0.6749	0.6748	0.6758	0.6771	0.6804	0.6820	0.6839	0.6900	0.6947	0.6839	
-9	0.6694	0.6715	0.6721	0.6732	0.6745	0.6750	0.6780	0.6827	0.6872	0.6896	0.6791	


==> results/PCC/tmc2007_PluginF1_PCC.txt <==
logPenalty\l1ratio	0.0	0.1	0.2	0.3	0.4	0.5	0.6	0.7	0.8	0.9	1.0	
0	0.3830	0.3305	0.3282	0.3265	0.3274	0.3276	0.3277	0.3285	0.3280	0.3268	0.3287	
-1	0.4640	0.3631	0.2784	0.3469	0.3560	0.3270	0.3268	0.3280	0.3287	0.3287	0.3269	
-2	0.5356	0.4147	0.5295	0.4108	0.4979	0.3730	0.4968	0.4705	0.3301	0.4403	0.4813	
-3	0.5837	0.5538	0.5321	0.5544	0.5334	0.5173	0.5036	0.4957	0.5011	0.4863	0.4640	
-4	0.6315	0.6090	0.6035	0.6059	0.6015	0.5923	0.5803	0.5734	0.5668	0.5788	0.5722	
-5	0.6057	0.6096	0.6104	0.6100	0.6096	0.6077	0.6077	0.6099	0.6068	0.6080	0.6052	
-6	0.5938	0.5942	0.5952	0.5967	0.5964	0.5952	0.5953	0.5952	0.5952	0.5941	0.5924	
-7	0.5878	0.5893	0.5902	0.5919	0.5927	0.5919	0.5916	0.5924	0.5922	0.5921	0.5917	
-8	0.5854	0.5870	0.5874	0.5882	0.5895	0.5910	0.5896	0.5904	0.5901	0.5909	0.5895	
-9	0.5847	0.5858	0.5870	0.5871	0.5874	0.5885	0.5890	0.5890	0.5908	0.5908	0.5903	


==> results/alldata.txt <==
	medical	bibtex	meka_slashdot	enron	tmc	rcv1	bookmarks	delicious
BR	0.8075	0.4091	0.5012	0.5406	0.6177	0.7275	0.2633	0.2262
BR+F1	0.8075	0.4169	0.5007	0.5630	0.6292	0.7320	0.2872	0.362
PS	0.8198	0.4208	0.5797	0.5084	0.6035	0.7413		
PS+F1	0.8327	0.4526	0.6194	0.5609	0.6265	0.7582		
CC	0.8305	0.3985	0.5476	0.5579	0.6166	0.6886		0.1611
CC+F1	0.8357	0.4167	0.5775	0.6017	0.6318	0.7217		0.354
PCC	0.8305	0.3978	0.5616	0.5585	0.6174	0.7029		0.1539
PCC+F1	0.8357	0.417	0.5776	0.6015	0.6315	0.7204		0.3531
CBM	0.8632	0.4789	0.6433	0.5662	0.6307	0.7386	0.3838	
CBM+F1	0.8695	0.501	0.6528	0.5907	0.6432	0.7462	0.4073	
LSF+LR	0.8392	0.4916	0.6268	0.6056	0.6447	0.7816	0.3866	0.3706
LSF+LogR	0.8428	0.4576	0.6172	0.5722	0.6052	0.7327		
CRF	0.843	0.4661	0.6067	0.557	0.6249	0.6971	0.3743	
CRF+F1	0.8422	0.4985	0.6313	0.6024	0.6464	0.7096	0.4058	
